Tracing Milky Way scattering by compact extragalactic radio sources

We used archival very long baseline interferometry (VLBI) data of active galactic nuclei (AGN) observed from 1.4 GHz to 86 GHz to measure the angular size of VLBI radio cores in 8959 AGNs. We analysed their sky distributions, frequency dependencies and created the most densely sampled and complete to date distribution map of large-scale scattering properties of the interstellar medium in our Galaxy. Significant angular broadening of the measured AGN core sizes is detected for the sources seen through the Galactic plane, and this effect is especially strong at low frequencies (e.g., at 2 GHz). The scattering screens containing electron density fluctuations of hot plasma are mainly concentrated in the Galactic plane and manifest clumpy distribution. The region of the strongest scattering is the Galactic centre, where the Galactic bar and the compact radio source Sagittarius A* are located. We have also found the enhancement of scattering strength in regions of the Cygnus constellation, supernova remnants Taurus A, Vela, W78 and Cassiopeia A, and the Orion Nebula. Using multi-frequency observational data of AGN core sizes, we separated the contribution of the intrinsic and scattered sizes to the measured angular diameter for 1411 sources. For the sources observed through the Galactic plane, the contribution of the scattered size component is systematically larger than for those seen outside the Galactic plane. The derived power-law scattering indices are found to be in good agreement with theoretical predictions for the diffractive-dominated scattering of radio emission in a hot plasma with Gaussian distribution of density inhomogeneities.

==> Supplementary materials/Table_7.csv <==
Name,b,θ_int1,θ_int1^err,θ_scat1,θ_scat1^err
,deg,mas,mas,mas,mas
J0001+1914,-42.054,1.37,0.09,<0.1,0.53
J0003-1727,-75.278,2.0,0.12,<0.1,...
J0005+3820,-23.674,1.69,0.05,<0.1,...
J0006-0623,-66.647,1.19,0.01,6.95,0.01
J0009+0628,-54.869,1.3,0.12,8.87,0.66
J0010+1058,-50.625,0.79,0.27,<0.1,0.41
J0011+0823,-53.184,2.91,0.17,<0.1,1.07
J0013+4051,-21.444,0.92,0.13,<0.1,...
J0014+6117,-1.264,<0.1,...,28.21,0.63
J0017+5312,-9.335,2.46,0.02,7.22,0.11
J0017+8135,18.802,3.27,0.01,<0.1,...
J0019+2021,-41.889,1.26,0.01,<0.1,...
J0019+7327,10.727,2.0,0.03,0.71,0.34
J0022+0608,-56.01,0.72,0.02,12.35,1.39
J0025+3919,-23.269,<0.1,...,17.36,0.12
J0025-2602,-84.17,18.99,0.02,<0.1,...
J0029+3456,-27.708,14.76,0.03,<0.1,...
J0030+7037,7.829,1.7,0.05,1.62,0.65
J0035+6130,-1.304,3.76,0.07,3.44,0.81
J0037+0808,-54.574,3.53,0.07,<0.1,...
J0038+4137,-21.187,1.57,0.09,6.33,0.26
J0038-2459,-86.343,1.29,0.04,3.9,0.17
J0040+0942,-53.061,7.53,0.25,42.38,1.94
J0040-0146,-64.523,3.81,0.03,18.59,0.18
J0042+1009,-52.648,0.46,0.05,5.83,0.1
J0042+2320,-39.487,2.71,0.07,<0.1,...
J0042+5708,-5.706,0.86,0.03,26.34,0.3
J0047+5657,-5.905,1.64,0.09,3.62,0.56
J0048+3157,-30.911,2.04,0.04,<0.1,...
J0050-0929,-72.356,1.3,0.01,1.12,0.19
J0051-0650,-69.706,0.53,...,2.71,0.03
J0057+0805,-54.749,12.87,0.16,<0.1,...
J0057+3021,-32.499,3.4,0.03,<0.1,...
J0058-0539,-68.478,3.87,0.11,<0.1,...
J0059+0006,-62.695,4.8,0.02,8.2,0.2
J0100+6808,5.283,21.87,0.07,<0.1,...
J0102+5824,-4.436,1.81,...,<0.1,...
J0105+4819,-14.485,2.38,0.02,2.01,0.15
J0106+2539,-37.094,4.28,0.1,1.08,1.21
J0106-4034,-76.189,0.9,0.08,<0.1,0.01
J0108+0135,-60.991,1.78,...,2.62,0.01
J0109+6133,-1.236,1.14,0.02,8.01,0.16
J0110+6805,5.287,1.63,0.12,<0.1,...
J0111+3906,-23.596,3.85,0.03,<0.1,...
J0111-1317,-75.349,0.46,0.03,3.13,2.47
J0112+2244,-39.878,1.63,0.03,22.25,0.3
J0112+3208,-30.515,1.63,0.02,6.75,0.1
J0112+3522,-27.307,1.13,0.35,18.13,1.55
J0113+0222,-60.015,3.05,0.06,<0.1,...
J0113+4948,-12.909,1.53,0.01,3.47,0.08
J0115-0127,-63.694,3.8,0.05,<0.1,...
J0115-3049,-83.523,3.71,0.11,<0.1,...
J0116-1136,-73.422,3.7,0.04,<0.1,...
J0117+8928,26.612,14.05,1.28,<0.1,...
J0118-2141,-81.709,1.61,0.02,<0.1,...
J0119+0829,-53.752,3.4,0.05,15.65,0.33
J0119+3210,-30.314,<0.1,...,79.51,0.21
J0120-2701,-83.525,2.01,0.17,5.99,0.67
J0121+0422,-57.648,3.78,0.04,<0.1,...
J0121+1149,-50.355,1.99,0.01,<0.1,...
J0122+2502,-37.29,4.31,0.04,<0.1,...
J0122-0056,-62.783,1.99,0.09,<0.1,0.19
J0125-0005,-61.76,<0.1,...,93.44,0.39
J0126+2559,-36.213,2.26,0.05,<0.1,...
J0126-2222,-80.782,1.41,0.04,2.61,0.19
J0128+6306,0.538,<0.1,...,22.71,0.07
J0129+1446,-47.064,2.26,0.1,<0.1,...
J0132+4325,-18.811,0.59,0.12,4.62,0.25
J0132+5620,-6.076,2.51,0.02,17.01,0.18
J0132-1654,-76.018,3.06,0.02,2.87,0.2
J0136+4751,-14.318,1.41,...,4.89,0.02
J0137-2430,-79.284,<0.1,0.02,3.39,2.66
J0139+1753,-43.49,3.9,0.04,<0.1,...
J0141-0928,-68.769,2.38,0.05,<0.1,...
J0144+2705,-34.305,0.45,0.14,15.06,0.55
J0145-2733,-78.091,2.52,0.07,4.23,0.53
J0149+0555,-54.093,2.89,0.03,<0.1,...
J0150-0725,-65.893,3.67,0.1,3.43,0.98
J0151+2744,-33.267,3.54,0.02,<0.1,...
J0152+2207,-38.601,2.01,0.03,<0.1,0.14
J0152+3350,-27.33,3.49,0.03,<0.1,...
J0152-1412,-70.773,2.89,0.05,<0.1,...
J0153+7115,8.983,2.75,0.05,<0.1,...
J0153-3310,-75.37,2.86,0.2,<0.1,0.29
J0154+4743,-13.797,1.19,0.17,3.98,0.59
J0155+0438,-54.707,5.32,0.11,<0.1,...
J0155-4048,-70.975,2.62,0.01,<0.1,...
J0157+7442,12.409,<0.1,...,41.61,0.05
J0158+1655,-42.996,2.95,0.04,<0.1,...
J0203+1134,-47.5,1.15,0.06,<0.1,...
J0203+3041,-29.657,<0.1,0.04,9.71,9.44
J0203+7232,10.439,2.09,0.03,<0.1,...
J0204+0903,-49.7,5.14,0.1,62.98,0.4
J0204+1514,-44.043,3.21,...,<0.1,...
J0204+4403,-16.858,3.51,0.04,<0.1,0.1
J0204-1701,-70.232,1.31,0.1,<0.1,...
J0205+1444,-44.462,1.04,0.14,<0.1,0.9
J0205+2416,-35.591,2.67,0.04,5.54,0.2
J0205+3212,-28.128,1.68,0.01,<0.1,...
J0205+7522,13.183,9.66,0.03,<0.1,...
J0206-1150,-66.695,1.15,0.12,1.98,0.81
J0207+6246,1.157,13.26,0.01,<0.1,...
J0211+1051,-47.368,1.87,0.07,<0.1,...
J0214+5144,-9.051,2.88,0.05,4.35,0.31
J0215-0222,-58.076,2.21,0.09,1.04,0.92
J0217+0144,-54.413,1.76,0.03,0.46,0.53
J0217+0837,-48.642,3.35,0.03,<0.1,...
J0217+7349,11.964,8.06,0.01,<0.1,...
J0221+355A,-23.487,<0.1,...,31.1,0.2
J0221+355B,-23.487,4.03,0.03,38.36,0.5
J0222+0952,-46.939,8.94,0.06,<0.1,...
J0222+4302,-16.767,2.91,0.02,5.91,0.15
J0222-1615,-66.375,0.95,0.07,1.89,0.3
J0223+4259,-16.772,1.84,0.03,8.27,0.16
J0223-1656,-66.368,3.48,0.11,<0.1,0.46
J0224+0659,-49.121,2.54,0.11,<0.1,...
J0225-2312,-68.494,3.21,0.07,3.86,0.5
J0226+3421,-24.55,3.47,0.01,28.03,0.07
J0228+6721,6.233,2.92,0.01,<0.1,...
J0231+1322,-42.738,2.72,0.02,<0.1,0.19
J0232+0726,-47.712,1.38,0.05,17.08,0.17
J0237+2848,-28.528,2.39,...,18.31,0.04
J0238+1636,-39.109,0.68,0.04,1.04,0.15
J0239+0416,-49.119,2.02,0.03,<0.1,...
J0239-0234,-54.304,3.6,0.12,<0.1,...
J0240+1848,-36.984,3.36,0.05,<0.1,...
J0240-2309,-65.131,6.28,0.02,<0.1,...
J0241-0815,-57.925,6.94,0.01,<0.1,...
J0242+1101,-43.306,2.39,0.1,<0.1,0.06
J0242+1742,-37.703,0.86,0.09,2.77,0.47
J0243+7120,10.405,1.81,0.12,2.55,0.95
J0243-0550,-55.956,1.4,0.06,4.18,0.19
J0243-3204,-65.132,22.99,0.4,<0.1,...
J0244+6228,2.43,3.34,0.03,68.2,0.7
J0251+4315,-14.401,1.53,...,<0.1,...
J0251+5616,-2.764,2.47,0.04,<0.1,...
J0252-2219,-62.096,0.83,0.05,13.22,0.41
J0253+3835,-18.386,3.68,0.06,<0.1,...
J0259+0747,-43.307,1.84,0.02,<0.1,...
J0259-0019,-49.228,0.91,0.04,1.88,0.12
J0301-1652,-58.319,1.98,0.09,2.26,0.75
J0303+4716,-9.863,2.52,...,<0.1,...
J0303-2407,-60.177,2.81,0.12,<0.1,1.06
J0304+6821,8.588,1.9,0.03,4.66,0.17
J0306+6243,3.803,2.54,0.05,4.97,0.25
J0307+1241,-38.356,6.74,0.04,<0.1,...
J0307+4915,-7.824,3.2,0.37,26.55,3.23
J0308+0406,-44.513,3.51,0.03,<0.1,...
J0308+6955,10.131,2.71,0.11,<0.1,...
J0309+1029,-39.719,2.34,0.04,<0.1,...
J0310+3814,-16.936,0.76,0.11,1.9,0.64
J0312+0133,-45.521,1.27,0.06,3.98,0.31
J0313+4120,-14.098,2.95,0.04,1.56,0.6
J0317-2803,-57.732,<0.1,0.18,17.32,0.22
J0318+1628,-33.596,14.28,0.01,<0.1,...
J0319+1901,-31.492,3.17,0.01,<0.1,...
J0319+4130,-13.261,<0.1,...,42.41,0.01
J0319-1613,-54.161,1.78,0.08,<0.1,0.05
J0321+1221,-36.238,2.04,0.01,<0.1,...
J0321+2336,-27.595,2.11,0.14,<0.1,0.22
J0321-2940,-57.049,4.85,0.17,<0.1,...
J0324+3410,-18.757,3.02,0.05,4.34,0.35
J0325+2224,-28.021,2.19,0.06,<0.1,0.68
J0327+0233,-42.024,3.95,0.07,<0.1,...
J0327-2202,-54.187,3.09,0.05,<0.1,...
J0329+3510,-17.404,0.82,0.04,15.79,0.32
J0331+2403,-25.844,5.01,0.2,5.53,1.73
J0333+6536,7.842,1.96,0.3,<0.1,1.23
J0336+3218,-18.765,3.03,...,24.22,0.03
J0337+0137,-40.827,<0.1,...,18.09,0.19
J0339+1329,-32.418,4.24,0.01,<0.1,...
J0339-0133,-42.424,4.19,0.05,<0.1,...
J0339-0146,-42.455,3.41,0.01,<0.1,...
J0340-2119,-51.18,3.34,0.03,<0.1,...
J0345+1453,-30.498,2.42,0.03,<0.1,...
J0347+2339,-23.707,2.46,0.2,5.21,1.13
J0347+5557,1.159,2.65,0.06,2.0,0.75
J0348-2749,-50.909,1.88,0.04,5.41,0.23
J0349+4609,-6.369,2.89,0.03,<0.1,...
J0349-2102,-49.013,2.09,0.04,<0.1,...
J0351-0301,-40.766,2.38,0.28,4.14,1.74
J0351-1153,-45.271,4.62,0.02,<0.1,...
J0352+1754,-27.053,3.64,0.02,<0.1,...
J0352-2514,-49.626,1.91,0.07,<0.1,...
J0354+4643,-5.373,2.0,0.06,22.72,0.69
J0354+8009,20.077,2.18,0.12,<0.1,0.18
J0355+3909,-11.062,1.09,0.08,5.12,0.31
J0358+5606,2.214,1.56,0.14,1.76,1.04
J0359+3220,-15.55,6.06,0.02,<0.1,...
J0359+5057,-1.604,1.98,...,28.14,0.06
J0359+6005,5.28,1.63,0.03,2.74,0.15
J0401+0413,-34.495,1.52,0.1,9.83,0.59
J0402-3147,-48.508,1.49,0.14,1.04,1.12
J0403+2600,-19.648,4.65,0.02,<0.1,...
J0403-3605,-48.483,0.45,0.01,<0.1,...
J0405+3803,-10.507,<0.1,...,46.61,0.04
J0405-1308,-42.653,0.74,0.01,3.85,0.04
J0406+0637,-32.001,1.51,0.03,10.04,0.6
J0407+0742,-31.156,0.97,0.04,3.09,0.19
J0407-1211,-41.756,2.23,0.02,3.19,0.11
J0410+7656,18.332,<0.1,...,34.33,0.02
J0412+2305,-20.117,3.62,0.12,<0.1,...
J0414+053A,-31.033,3.15,0.21,<0.1,0.1
J0414+053B,-31.033,6.13,0.13,<0.1,...
J0414+3418,-11.981,2.78,0.02,37.44,0.16
J0416-1851,-42.379,1.74,0.04,<0.1,...
J0418+3801,-8.82,6.57,0.01,<0.1,...
J0419+3955,-7.337,2.57,0.24,<0.1,0.06
J0420+3849,-7.994,3.79,0.02,3.58,0.17
J0422+0219,-31.227,1.44,0.13,<0.1,...
J0422+5324,2.61,2.04,0.02,6.14,0.14
J0423+4150,-5.382,5.12,0.01,<0.1,...
J0423-0120,-33.14,1.51,0.01,1.31,0.07
J0424+0036,-31.777,1.24,0.02,1.9,0.13
J0426+0518,-28.771,1.94,0.06,3.75,0.38
J0427+0457,-28.731,1.93,0.01,10.91,0.07
J0428+3259,-10.875,2.8,0.05,<0.1,...
J0429+1815,-20.349,1.91,0.03,5.48,0.37
J0429+2724,-14.337,1.07,0.01,<0.1,...
J0429+3319,-10.384,2.07,0.13,<0.1,...
J0431+2037,-18.557,15.45,0.02,<0.1,...
J0432+4138,-4.342,18.51,0.01,<0.1,...
J0433+0521,-27.397,5.19,...,<0.1,...
J0433+2905,-12.602,1.74,0.02,2.57,0.2
J0437-1844,-37.805,2.25,0.02,<0.1,...
J0440-4333,-41.565,2.38,0.05,<0.1,...
J0442-0017,-28.462,1.82,0.14,1.56,1.21
J0448+3629,-5.408,1.74,0.12,<0.1,0.87
J0449+1121,-20.737,1.61,0.01,8.3,0.04
J0449+6332,11.937,1.81,0.04,<0.1,...
J0449+8233,23.168,1.85,0.16,<0.1,0.24
J0453-2807,-37.016,0.85,0.05,4.97,0.28
J0457-2324,-34.897,1.82,0.01,<0.1,...
J0458+5508,7.722,1.79,0.3,<0.1,0.1
J0459+0229,-23.337,2.0,0.01,3.69,0.08
J0459+3106,-6.996,1.94,0.05,1.3,0.64
J0501-0159,-25.296,4.63,0.04,<0.1,...
J0502+1338,-16.746,2.78,0.17,<0.1,0.23
J0503+0203,-22.815,3.44,...,16.38,0.06
J0504+2802,-7.918,2.84,0.02,10.13,0.16
J0505+0459,-20.859,2.11,0.02,<0.1,...
J0508+8432,24.656,0.93,0.07,<0.1,...
J0508-1935,-31.172,2.51,0.17,<0.1,...
J0509+0541,-19.636,2.47,0.02,<0.1,...
J0509+1011,-17.237,1.23,0.04,2.27,0.2
J0510+1800,-12.79,2.73,...,2.64,0.04
J0512+4041,0.916,2.64,0.02,<0.1,0.4
J0513-2159,-30.777,1.94,0.03,3.26,0.12
J0514+5602,10.005,1.7,0.12,2.27,0.92
J0518+4730,5.648,3.26,0.04,<0.1,...
J0521+2112,-8.708,2.67,0.1,4.08,0.65
J0522+0113,-19.129,3.2,0.02,0.33,0.49
J0522-3627,-32.716,1.43,...,<0.1,...
J0525-2338,-28.864,1.76,0.03,0.41,0.49
J0527+0331,-16.853,0.85,0.05,8.58,0.36
J0529-0519,-20.55,0.45,0.07,14.67,0.3
J0530+1331,-11.012,3.13,...,<0.1,...
J0530+3723,1.806,1.95,0.02,<0.1,...
J0532+0732,-13.739,27.19,0.17,<0.1,...
J0533+4822,8.23,1.52,0.01,1.54,0.04
J0538-4405,-31.09,1.61,0.03,7.46,0.59
J0539+1433,-8.66,1.45,0.04,1.87,0.27
J0539-2839,-27.293,1.35,0.04,18.77,0.34
J0541-0541,-18.11,2.37,0.02,14.04,0.17
J0544+2655,-1.321,4.27,0.1,16.37,0.36
J0547+2721,-0.448,2.36,0.05,6.48,0.23
J0549+2737,-0.025,3.6,0.07,<0.1,...
J0549+2753,0.233,3.56,0.04,7.21,0.29
J0555+3948,7.285,0.07,0.02,<0.1,...
J0557+2413,-0.203,4.01,0.1,63.81,2.35
J0558-1317,-17.748,2.17,0.02,9.71,0.06
J0559+2353,0.116,1.66,0.03,<0.1,0.27
J0559+5804,16.3,3.21,0.11,<0.1,...
J0603+1742,-2.214,2.47,0.08,<0.1,...
J0604+1055,-5.168,3.41,0.04,<0.1,...
J0605+4030,9.347,5.68,2.78,<0.1,14.47
J0606-0024,-10.076,2.02,0.37,11.69,2.64
J0607+4739,12.86,1.99,0.04,3.3,0.22
J0607+6720,20.858,3.54,0.04,<0.1,...
J0607-0834,-13.524,2.45,...,<0.1,...
J0608-1520,-16.395,1.73,0.09,<0.1,0.77
J0609-1542,-16.183,2.36,...,8.98,0.05
J0612+4122,10.924,2.13,0.07,<0.1,...
J0613+1306,-2.158,1.21,0.03,4.16,0.28
J0613+1708,-0.308,0.87,0.07,7.03,0.22
J0613+2604,4.007,7.23,0.07,<0.1,...
J0614+6046,19.148,2.1,0.02,<0.1,...
J0617+5701,18.094,1.34,0.05,<0.1,...
J0617+7816,24.842,1.7,0.08,2.46,0.58
J0617-1715,-15.097,2.48,0.05,7.61,0.23
J0620-2827,-18.822,2.29,0.07,<0.1,0.47
J0623+3830,11.491,1.9,0.46,<0.1,2.14
J0624+3856,11.824,2.19,0.02,<0.1,...
J0626+2623,6.749,2.6,0.1,<0.1,...
J0626+8202,25.974,2.3,0.03,<0.1,...
J0629-1959,-13.662,1.1,0.09,<0.1,0.2
J0631+5311,18.598,5.86,0.19,<0.1,...
J0632+1022,0.508,14.99,0.02,<0.1,...
J0635-262A,-14.969,3.39,0.07,8.75,0.32
J0635-262B,-14.976,3.4,0.2,<0.1,...
J0639+7324,25.065,1.8,0.01,4.02,0.1
J0642+6758,24.147,0.34,0.09,<0.1,...
J0643+0724,1.592,<0.1,...,35.64,0.15
J0643+0857,2.313,12.43,0.6,134.2,2.44
J0644+2911,11.517,2.77,0.1,3.34,1.96
J0644-3459,-16.489,6.24,0.07,<0.1,...
J0645+2121,8.296,2.03,0.14,<0.1,...
J0646+4451,17.945,0.82,0.03,<0.1,...
J0648-1744,-8.619,0.68,0.01,13.43,0.12
J0648-3044,-14.108,1.04,0.03,3.33,0.07
J0650+6001,23.156,1.47,0.11,<0.1,...
J0650-1632,-7.761,<0.1,...,33.15,0.15
J0650-1637,-7.719,3.21,...,<0.1,...
J0653+2313,10.846,8.22,0.59,<0.1,...
J0653-0625,-2.577,1.18,0.1,2.31,0.51
J0654+4514,19.382,0.8,0.13,3.51,0.58
J0659+0813,5.477,2.55,0.02,<0.1,0.01
J0659-2745,-10.574,4.42,0.13,<0.1,...
J0700+1709,9.576,2.26,0.01,<0.1,...
J0702-1951,-6.529,0.5,0.02,0.86,0.04
J0703-0051,2.254,2.16,0.05,<0.1,...
J0707+6110,25.379,0.51,0.12,4.09,0.24
J0710+4220,21.254,3.0,0.05,4.98,0.29
J0710+4732,22.768,1.45,0.03,2.41,0.17
J0712+5033,23.865,1.27,0.07,6.44,2.41
J0713+4349,22.199,3.91,0.02,<0.1,...
J0714+3534,19.739,2.8,0.02,<0.1,...
J0719+3307,19.853,1.09,0.29,<0.1,0.68
J0721+7120,28.018,0.66,0.03,1.48,0.04
J0722+3722,21.771,2.03,0.04,<0.1,...
J0725+1425,13.909,1.63,0.04,4.01,0.21
J0725-0054,7.227,2.33,0.01,3.49,0.09
J0726+2153,17.152,0.77,0.02,<0.1,...
J0726+7911,28.236,1.56,0.07,<0.1,...
J0727+4844,25.696,1.29,0.13,3.63,0.66
J0728+5701,27.465,<0.1,...,3.85,0.11
J0728+6748,28.416,2.28,0.05,0.93,0.81
J0730+4049,24.418,2.53,0.13,<0.1,0.05
J0730-1141,3.14,2.37,...,<0.1,...
J0733+5022,27.11,2.78,0.04,<0.1,...
J0735+2341,19.916,<0.1,...,41.94,0.22
J0735+234A,19.916,6.77,0.08,19.89,0.41
J0735+4750,26.805,2.59,0.05,<0.1,...
J0736+2604,20.991,3.08,0.03,4.41,0.27
J0736+2954,22.158,1.68,0.07,7.74,0.57
J0737+5941,28.902,4.44,0.29,<0.1,...
J0737+6430,29.265,7.27,0.1,<0.1,...
J0738+1742,18.071,2.13,...,3.15,0.03
J0739+0137,11.38,2.92,...,<0.1,...
J0741+2706,22.287,3.25,0.04,<0.1,...
J0741+3112,23.587,1.02,0.01,2.69,0.03
J0742+1947,19.799,0.23,0.07,<0.1,...
J0742+5444,29.092,0.84,0.11,3.75,1.57
J0743+2328,21.492,2.67,0.16,3.51,1.29
J0743+3941,26.39,1.88,0.07,<0.1,0.5
J0744+2920,23.741,1.99,0.1,2.47,0.92
J0744-0629,8.675,6.04,0.02,9.66,0.07
J0745+1011,16.592,2.69,...,<0.1,...
J0745+3142,24.663,2.46,0.05,<0.1,...
J0745-0044,11.749,1.66,0.03,<0.1,0.23
J0746+2549,22.891,1.54,0.02,<0.1,...
J0746+2734,23.542,1.81,0.21,<0.1,1.32
J0747-3310,-3.996,1.95,0.08,12.84,0.33
J0748+2400,22.718,2.15,0.02,<0.1,...
J0749+5750,30.375,2.67,0.08,<0.1,...
J0749+7420,29.943,1.37,0.02,<0.1,...
J0750+1231,18.761,1.56,0.01,<0.1,...
J0750+4814,29.395,2.7,0.04,<0.1,...
J0750+5015,29.654,2.61,0.11,<0.1,0.81
J0750+8241,28.772,3.51,0.04,<0.1,...
J0750-0706,9.775,1.05,0.01,4.8,0.05
J0751+3313,26.357,2.77,0.03,<0.1,...
J0753+4231,28.845,2.04,0.04,<0.1,...
J0753+5352,30.506,1.6,0.08,<0.1,0.09
J0754+4823,30.144,2.18,0.03,3.5,0.19
J0754+5324,30.645,5.67,0.04,<0.1,...
J0754-1147,8.241,1.95,0.03,<0.1,0.42
J0756+6347,31.323,2.31,0.44,<0.1,0.94
J0757+0956,19.057,1.83,0.02,<0.1,...
J0758+3747,28.828,3.35,0.08,<0.1,...
J0802+1809,23.655,1.62,0.15,<0.1,...
J0802+2509,26.121,1.52,0.02,3.49,0.07
J0802+5921,32.043,2.04,0.32,<0.1,...
J0803+6403,32.076,1.64,0.02,<0.1,...
J0804+5431,32.294,2.91,0.18,<0.1,0.17
J0805+2106,25.366,3.04,0.2,2.2,1.81
J0805+6144,32.351,2.13,0.02,1.91,0.24
J0805-0111,15.787,1.37,0.08,<0.1,...
J0807+5117,32.416,2.67,0.17,<0.1,...
J0807-0541,14.012,1.94,0.11,<0.1,0.3
J0808+2646,27.902,2.47,0.24,<0.1,1.01
J0808+4052,31.445,0.88,0.01,<0.1,...
J0808+4950,32.565,1.74,0.03,<0.1,...
J0808-0751,13.163,1.17,...,5.21,0.01
J0809+3455,30.349,1.42,0.04,5.25,1.27
J0809+5218,32.91,2.38,0.16,2.14,1.41
J0810+4134,31.941,1.72,0.06,<0.1,0.07
J0810-1321,10.896,2.28,0.04,8.62,0.24
J0811+0146,18.569,0.91,0.03,1.89,0.18
J0811+5714,33.184,2.27,0.06,3.55,0.37
J0814-2521,5.232,5.46,0.19,24.47,0.58
J0815+3635,31.862,1.34,0.01,11.5,0.19
J0817+1958,27.463,2.26,0.1,28.3,0.36
J0817+2352,28.813,1.95,0.07,3.56,0.43
J0817+3227,31.335,3.6,0.11,4.03,1.02
J0817-0933,14.319,1.32,0.07,2.84,0.4
J0818+4222,33.402,2.67,0.04,<0.1,...
J0819+2747,30.474,2.45,0.06,<0.1,...
J0820-1258,13.165,2.72,0.06,<0.1,...
J0821+3107,31.757,1.12,0.01,<0.1,...
J0822+4041,34.034,0.95,0.08,4.02,0.24
J0823+2223,29.677,3.32,0.01,<0.1,...
J0823+2928,31.862,3.82,0.02,<0.1,...
J0824+3916,34.192,1.51,0.01,2.96,0.07
J0824+5552,35.118,2.9,0.03,<0.1,...
J0825+0309,22.388,1.39,0.01,<0.1,...
J0825+6157,34.725,1.21,0.05,<0.1,...
J0826-2230,8.93,1.18,0.02,26.17,0.08
J0827+3525,34.046,3.16,0.04,<0.1,...
J0828+5048,35.787,1.97,0.08,7.7,0.76
J0829+1754,29.352,2.99,0.12,<0.1,0.11
J0830+0624,25.016,2.12,0.21,19.58,1.0
J0830+2410,31.876,1.77,0.01,2.45,0.08
J0831+0429,24.332,3.11,0.01,<0.1,...
J0832+1554,29.43,1.45,0.26,<0.1,0.43
J0832+1832,30.288,5.3,0.03,4.59,0.3
J0832+4913,36.379,1.53,0.02,<0.1,...
J0833+4224,36.271,<0.1,0.07,5.22,0.17
J0834+4403,36.604,2.0,0.04,<0.1,...
J0834+5534,36.559,32.85,0.05,0.01,...
J0835+6835,34.569,1.68,0.16,4.25,0.8
J0836+2355,33.079,1.83,0.03,<0.1,...
J0836+2728,34.018,1.51,0.01,4.38,0.04
J0836+4125,36.678,1.57,0.2,<0.1,1.12
J0836-2016,12.231,4.15,0.01,11.86,0.06
J0837+2454,33.569,3.71,0.03,<0.1,...
J0837+5825,36.606,1.51,0.13,<0.1,...
J0839+0104,24.448,1.91,0.1,<0.1,...
J0839+1802,31.713,2.68,0.04,<0.1,...
J0839+2850,34.986,1.45,0.5,<0.1,1.48
J0839-1214,17.43,5.85,0.11,<0.1,...
J0840+1312,30.139,2.85,0.01,<0.1,...
J0840+4439,37.69,2.37,0.34,<0.1,0.21
J0841+7053,34.426,3.04,...,10.81,0.03
J0842+1835,32.48,3.93,0.01,<0.1,...
J0843+4215,38.032,9.89,0.23,<0.1,...
J0843+4537,38.124,7.75,0.2,<0.1,...
J0844+3830,37.856,1.34,0.23,<0.1,0.14
J0845+0439,27.375,<0.1,...,23.13,0.21
J0845-3347,5.649,3.51,0.21,5.86,1.35
J0847+4609,38.907,2.06,0.07,<0.1,0.05
J0847-0703,21.957,2.06,0.07,<0.1,...
J0849+5108,39.135,1.44,0.15,2.48,1.08
J0850-1213,19.52,2.06,0.04,<0.1,...
J0854+2006,35.821,2.36,0.01,<0.1,...
J0854+5757,38.932,1.59,0.02,3.5,0.11
J0854+6218,38.012,1.85,0.32,<0.1,0.74
J0854-2540,12.291,6.99,0.21,13.9,1.08
J0855+5751,39.036,7.95,0.19,56.18,0.98
J0856+2111,36.65,2.8,0.05,<0.1,...
J0856-1105,21.484,1.99,0.06,1.36,0.77
J0900+4108,41.106,0.33,0.23,4.33,0.3
J0900-2808,11.794,11.23,0.1,10.95,0.87
J0902+0443,31.158,2.97,0.09,21.4,0.92
J0902+4310,41.552,1.7,0.01,0.91,0.59
J0902+5402,40.66,1.64,0.06,3.9,0.33
J0902-1415,20.721,3.46,0.02,4.99,0.25
J0903+4651,41.556,5.35,0.19,<0.1,...
J0903+6757,37.238,2.19,0.05,<0.1,...
J0904+4238,41.868,2.64,0.03,<0.1,...
J0905+2052,38.377,2.38,0.03,<0.1,...
J0905+2849,40.612,2.56,0.12,4.11,0.76
J0905+4850,41.808,2.02,0.15,<0.1,...
J0906+4636,42.116,2.13,0.14,12.99,0.64
J0909+0121,30.925,2.65,...,<0.1,...
J0909+4253,42.84,1.82,0.03,1.06,0.47
J0909+4753,42.6,1.42,0.21,4.66,0.7
J0910+3329,42.466,2.03,0.14,<0.1,0.79
J0911+3349,42.753,3.2,0.18,<0.1,1.5
J0912+2205,40.341,<0.1,...,5.59,0.2
J0912+4422,43.392,3.75,0.09,<0.1,...
J0914-3314,10.68,13.72,0.04,<0.1,...
J0915+0007,31.696,3.46,0.13,<0.1,...
J0915+2933,42.935,0.95,0.22,5.21,1.82
J0916+3854,44.172,2.21,0.05,<0.1,...
J0919-1847,21.177,2.17,0.14,<0.1,0.82
J0919-3538,9.716,2.65,0.18,<0.1,...
J0920+4441,44.816,1.4,0.05,<0.1,...
J0921+6215,40.994,2.48,0.02,<0.1,...
J0921-2618,16.48,3.31,0.02,13.56,0.09
J0922-0529,29.911,0.7,0.02,1.71,1.11
J0923+2815,44.398,0.4,0.2,2.37,0.49
J0923+3107,44.887,2.16,0.04,1.47,1.09
J0923+3849,45.421,1.74,0.03,3.5,0.23
J0923+4125,45.458,0.29,0.27,13.71,0.38
J0923-2135,20.013,<0.1,2.46,53.92,12.64
J0924+4511,45.436,2.51,0.09,<0.1,0.32
J0925+3127,45.341,3.42,0.05,<0.1,...
J0925+3612,45.843,1.1,0.05,1.95,0.28
J0926+4029,45.951,3.12,0.04,<0.1,0.2
J0927+3902,46.164,2.73,0.01,<0.1,...
J0927-2034,21.423,1.64,0.03,3.86,0.19
J0928+4446,46.123,1.23,0.37,<0.1,0.57
J0929+5013,45.421,1.2,0.08,<0.1,0.18
J0930+3503,46.798,1.67,0.09,5.42,0.39
J0930+4644,46.252,3.59,0.08,2.65,0.89
J0932+5306,45.261,1.3,0.09,3.66,0.47
J0934+4908,46.435,2.84,0.24,<0.1,0.09
J0935+2405,45.973,2.17,0.11,6.43,0.58
J0935+3633,47.802,2.02,0.17,<0.1,...
J0935-1939,23.33,2.34,0.43,<0.1,2.3
J0935-2820,17.265,5.09,0.16,61.33,0.69
J0939-1731,25.482,<0.1,0.05,10.66,0.52
J0940+2603,47.509,<0.1,0.02,3.92,3.74
J0941-0754,32.182,<0.1,0.07,26.95,0.72
J0941-1335,28.432,1.12,0.07,2.06,0.41
J0943+1702,45.523,2.31,0.04,5.05,0.23
J0944+5202,47.337,2.43,0.06,<0.1,...
J0945+4636,48.826,2.56,0.15,<0.1,...
J0948+4039,50.284,2.16,...,5.18,0.02
J0952+3512,51.219,<0.1,0.02,3.1,2.55
J0954+1743,48.364,1.77,0.01,7.93,0.14
J0954+2639,50.792,1.29,0.07,0.62,0.64
J0956+2515,50.982,1.45,0.05,<0.1,...
J0956+5753,46.705,1.76,0.21,3.27,1.14
J0957+5522,47.928,17.12,0.05,5.7,2.78
J0957-1350,31.163,<0.1,...,14.14,0.32
J0958+3224,52.322,1.71,0.01,3.1,0.14
J0958+4725,50.73,3.06,0.01,<0.1,...
J0958+6533,43.132,2.05,0.02,<0.1,...
J0958-3612,14.703,4.11,0.18,<0.1,0.35
J1001+2911,52.619,1.3,0.15,2.7,0.72
J1001+5540,48.36,4.32,0.09,<0.1,...
J1003+3244,53.52,1.48,0.03,5.04,0.09
J1006+3454,53.98,3.33,0.09,<0.1,...
J1006-2159,26.777,0.75,0.16,5.32,0.33
J1007+1356,49.675,3.87,0.02,<0.1,...
J1008-0933,36.15,<0.1,...,122.83,0.59
J1010+3330,54.984,1.34,0.12,0.85,0.95
J1010+8250,32.484,2.96,0.08,<0.1,...
J1010-0200,41.602,2.11,0.08,<0.1,0.45
J1012+3309,55.258,2.23,0.05,9.6,0.38
J1013+2449,54.659,1.84,0.05,<0.1,...
J1013+3445,55.583,<0.1,...,3.5,0.06
J1013+4918,52.52,<0.1,...,14.1,0.13
J1014+2301,54.431,3.15,0.07,<0.1,...
J1015+4926,52.712,0.46,0.04,5.3,0.09
J1016+0513,47.033,1.53,0.08,1.85,0.77
J1016+2037,54.186,1.71,0.05,<0.1,...
J1017+6116,47.275,1.5,0.09,<0.1,...
J1018+0530,47.691,1.82,0.03,<0.1,...
J1018+3542,56.425,0.9,0.03,1.31,0.08
J1022+1853,54.983,4.94,0.1,<0.1,0.69
J1022+3041,57.36,2.93,0.07,<0.1,0.49
J1023+3948,56.878,2.41,0.03,<0.1,...
J1024+1912,55.497,1.75,0.02,5.54,0.11
J1024+2332,56.809,2.33,0.09,<0.1,0.72
J1025+1253,53.156,1.89,0.05,<0.1,...
J1026+7032,42.0,3.48,0.19,<0.1,...
J1031+6020,49.229,1.49,0.03,1.64,0.21
J1031+7441,39.21,0.82,0.19,5.02,0.8
J1031-2228,30.017,5.23,0.1,<0.1,...
J1032+5610,51.751,3.23,0.11,<0.1,...
J1033+071A,51.725,2.84,0.09,<0.1,...
J1033+071B,51.725,3.99,0.44,3.2,3.15
J1033+3935,58.835,2.81,0.16,<0.1,...
J1033+4116,58.367,1.56,0.05,<0.1,0.48
J1033+6051,49.107,1.73,0.04,<0.1,0.12
J1035+5040,55.073,3.37,0.08,<0.1,...
J1035+5628,51.926,7.88,0.04,<0.1,...
J1035-2011,32.294,0.9,0.02,6.1,0.16
J1036+2203,59.013,1.92,0.04,5.0,0.18
J1036-0605,43.485,3.3,0.03,<0.1,...
J1037+2834,60.506,1.68,0.07,4.94,0.37
J1037+5711,51.783,0.89,0.14,2.74,1.86
J1037-2705,26.968,2.49,0.24,<0.1,0.85
J1037-2823,25.891,0.68,0.11,12.94,0.25
J1037-2934,24.846,1.88,0.01,6.89,0.09
J1038+0512,51.566,0.6,0.02,<0.1,...
J1038+4244,58.856,1.25,0.08,7.8,0.53
J1041+0610,52.652,1.45,...,0.52,0.11
J1041+2101,59.799,1.15,0.11,13.17,0.45
J1041+523A,54.966,1.75,0.04,<0.1,...
J1041+523B,54.966,5.67,0.2,9.15,1.32
J1042+0748,53.975,3.74,0.03,<0.1,...
J1042+1203,56.3,2.36,0.03,4.87,0.14
J1043+2408,61.009,1.31,0.12,<0.1,0.3
J1044+5322,54.8,0.6,0.02,2.62,2.01
J1044+8054,34.736,2.3,0.02,<0.1,...
J1045+1735,59.406,1.72,0.03,2.95,0.28
J1048+6008,50.926,<0.1,...,73.52,0.21
J1048+7143,42.286,1.86,0.01,<0.1,...
J1048-1909,34.905,1.94,0.01,<0.1,...
J1048-4114,15.959,1.35,0.03,6.32,0.25
J1049-2231,32.249,2.14,0.21,<0.1,0.68
J1050+0432,53.322,0.77,0.19,4.34,1.31
J1050+3430,63.216,1.84,0.36,5.78,1.38
J1050-0318,47.834,<0.1,...,15.24,0.19
J1051+2119,62.19,3.3,0.01,<0.1,0.33
J1051+4644,59.323,2.34,0.12,2.97,1.01
J1051-3138,24.61,3.1,0.05,<0.1,...
J1056+7011,43.921,0.79,0.03,2.14,0.13
J1057+0012,51.574,2.64,0.03,9.58,0.09
J1057-2433,31.508,19.17,0.29,<0.1,0.7
J1058+0133,52.774,2.1,...,<0.1,...
J1058+1951,63.13,1.73,0.04,<0.1,...
J1058+4304,62.074,1.96,0.06,2.02,0.6
J1058+5628,54.425,1.99,0.1,<0.1,...
J1058+8114,34.748,1.25,0.03,<0.1,...
J1058-0309,49.219,2.99,0.03,9.13,0.37
J1058-3024,26.395,3.06,0.08,4.79,0.52
J1101+3904,64.205,2.44,0.02,0.32,0.53
J1101+7225,42.319,2.9,0.03,3.67,0.54
J1102+2241,64.858,2.14,0.1,3.8,0.55
J1102+5941,52.487,1.74,0.11,8.12,0.32
J1103+2203,64.972,2.54,0.1,<0.1,...
J1103+3014,66.12,1.48,0.12,4.4,0.51
J1104+3812,65.031,3.31,0.03,<0.1,...
J1107+1628,63.644,1.07,0.05,3.53,0.19
J1109+0658,58.589,11.94,0.02,<0.1,...
J1109+3744,66.119,8.01,0.02,<0.1,...
J1110+4403,63.631,2.45,0.02,4.97,0.13
J1110+4817,61.179,7.27,0.04,<0.1,...
J1110+6028,52.49,3.2,0.03,<0.1,...
J1111+1955,66.002,8.95,0.05,65.31,0.84
J1112+3446,67.553,1.19,0.04,4.73,0.29
J1112-2158,35.414,4.98,0.15,18.17,0.64
J1114-0247,52.058,1.37,0.14,3.24,0.81
J1117-0236,52.64,<0.1,...,22.97,0.32
J1118+1234,63.917,2.26,0.01,3.42,0.06
J1119+2226,68.649,1.6,0.04,8.07,0.13
J1120+0704,60.574,2.55,0.06,<0.1,...
J1120-2508,33.295,<0.1,...,15.8,0.09
J1121-0553,50.443,1.74,0.06,<0.1,0.11
J1122+1805,67.619,1.79,0.13,<0.1,0.29
J1122-2532,33.103,3.74,0.33,<0.1,...
J1124+2336,69.975,3.3,0.02,<0.1,...
J1125+2005,69.236,2.85,0.04,6.14,0.26
J1125+2610,70.885,5.12,0.06,<0.1,...
J1126+4516,65.261,2.06,0.08,7.19,2.7
J1127+2153,70.305,0.41,0.01,1.15,1.14
J1127+5650,56.761,1.96,0.05,<0.1,0.59
J1127-0735,49.737,2.57,0.11,<0.1,...
J1127-1857,39.585,1.7,0.05,<0.1,...
J1128+5925,54.668,0.18,0.18,<0.1,0.02
J1128+6834,46.769,1.61,0.11,2.33,0.74
J1130+3815,69.798,1.13,0.01,<0.1,...
J1130-1449,43.638,3.15,...,<0.1,...
J1131-0500,52.508,2.72,0.12,<0.1,...
J1133+0040,57.583,0.76,0.06,10.59,0.62
J1133-0905,49.163,2.67,0.3,<0.1,0.52
J1136+7009,45.641,2.96,0.07,<0.1,...
J1139+4032,69.924,2.07,0.03,6.51,0.1
J1139-1350,45.432,3.73,0.08,5.99,0.44
J1142+1547,70.33,1.38,0.04,3.27,0.13
J1143+1834,72.179,4.61,0.04,<0.1,...
J1145+1936,73.038,2.55,0.08,5.16,0.44
J1145+4420,68.306,2.45,0.08,8.64,0.36
J1146+0458,62.979,1.71,0.09,4.07,0.43
J1146+3958,71.47,1.88,0.03,<0.1,...
J1146+5356,60.659,2.48,0.04,<0.1,...
J1146-2447,35.745,2.02,0.06,<0.1,...
J1147+3501,74.204,4.0,0.09,<0.1,...
J1147-0724,52.185,5.85,0.09,<0.1,...
J1148+1840,73.267,1.22,0.09,6.11,0.24
J1148+5924,55.954,3.6,0.06,25.92,0.36
J1149+2824,76.171,1.3,0.19,2.58,1.13
J1150+2417,75.956,3.14,0.01,<0.1,...
J1150-0023,58.843,5.0,0.01,16.74,0.07
J1152-0841,51.425,1.24,0.02,<0.1,...
J1153+4036,72.037,2.1,0.01,<0.1,...
J1153+4931,64.983,1.53,0.07,4.72,0.25
J1153+8058,35.836,2.37,0.02,<0.1,...
J1154+5934,56.074,1.03,0.14,1.5,0.88
J1154+6022,55.349,0.69,0.02,3.25,0.46
J1154-3505,26.335,17.88,0.04,<0.1,...
J1155+4555,68.14,8.71,0.03,<0.1,...
J1156+3128,77.234,60.31,0.09,0.02,0.01
J1157+1638,73.717,0.9,0.14,<0.1,...
J1158+2450,77.876,4.0,0.03,<0.1,...
J1158+4825,66.351,1.56,0.03,3.32,0.17
J1159+2914,78.374,1.04,...,<0.1,...
J1159-2148,39.492,2.62,0.09,<0.1,...
J1203+0414,64.396,10.11,0.03,<0.1,...
J1203+1118,70.537,2.13,0.2,<0.1,0.11
J1203+4632,68.4,4.92,0.07,<0.1,...
J1203+6031,55.607,0.45,0.17,6.34,0.23
J1204+5228,63.181,1.32,0.15,3.62,0.59
J1205+0527,65.71,2.49,0.14,4.32,1.08
J1205-2634,35.181,<0.1,...,10.41,0.19
J1206+3941,74.371,2.03,0.05,2.36,0.38
J1207+2754,80.222,2.57,0.02,2.91,0.22
J1208+5413,61.78,2.65,0.28,<0.1,...
J1209+2547,80.576,2.3,0.02,7.88,0.2
J1209+4119,73.38,0.25,0.01,<0.1,...
J1209-2032,41.245,4.26,0.08,<0.1,...
J1211+1820,77.219,2.09,0.12,<0.1,0.02
J1211-1926,42.464,7.59,0.06,<0.1,...
J1212+1925,78.285,3.0,0.05,6.09,0.22
J1214+3309,79.924,1.74,0.09,<0.1,...
J1215+0732,68.603,2.73,0.15,<0.1,...
J1215+1730,77.253,<0.1,...,63.54,0.84
J1215+3448,79.199,7.4,0.06,<0.1,...
J1215-1731,44.513,2.98,0.01,0.27,0.37
J1217+3007,82.053,1.05,0.05,3.64,0.15
J1218-4600,16.473,15.87,0.02,<0.1,...
J1219+0549,67.373,5.01,0.05,50.97,0.4
J1219+4829,67.726,1.83,0.03,<0.1,...
J1220+2916,82.773,3.5,0.06,<0.1,...
J1220+3431,80.016,1.42,0.47,1.99,2.15
J1220-0831,53.586,2.73,0.16,2.23,1.57
J1221+2813,83.288,3.03,0.01,3.51,0.04
J1221+4411,71.902,1.39,0.04,2.8,0.19
J1222+0413,66.066,1.19,0.02,1.68,0.22
J1223+0650,68.679,1.66,0.19,<0.1,...
J1223+4611,70.162,1.72,0.13,<0.1,...
J1224+0330,65.547,2.5,0.06,3.67,0.34
J1224+2122,81.66,1.52,...,4.59,0.02
J1224+4335,72.685,1.21,0.17,<0.1,0.92
J1225+1253,74.478,0.49,0.06,12.78,0.52
J1225+3914,76.767,1.41,0.11,8.7,0.43
J1227+3635,79.316,4.06,...,<0.1,...
J1228+3128,83.361,1.14,0.11,2.13,0.62
J1229+0203,64.36,5.09,0.01,10.38,0.03
J1229+2711,85.136,1.08,0.14,5.1,0.96
J1229+6335,53.364,2.03,0.06,<0.1,...
J1230+1223,74.491,6.49,...,6.94,0.04
J1230+2518,84.906,1.85,0.04,3.92,0.21
J1230+5830,58.406,1.64,0.01,<0.1,...
J1231+0418,66.68,2.3,0.04,2.76,0.36
J1232+4821,68.455,1.11,0.02,0.3,0.4
J1232-0224,60.101,3.81,0.03,3.79,0.27
J1233+8054,36.187,3.79,0.09,<0.1,...
J1237+1924,81.656,0.61,0.02,1.2,0.08
J1239+0443,67.411,0.78,0.21,<0.1,0.17
J1239+0730,70.17,1.68,0.03,1.49,0.28
J1239-1023,52.373,4.57,0.01,<0.1,...
J1240+2405,86.127,10.29,0.04,<0.1,...
J1241+5458,62.097,4.5,0.16,<0.1,...
J1242+3720,79.608,3.66,0.14,<0.1,...
J1242+3751,79.128,8.41,0.14,<0.1,...
J1244+1721,80.08,3.62,0.07,<0.1,...
J1244+4048,76.259,<0.1,...,20.29,0.06
J1245-1616,46.572,1.01,0.09,1.43,0.68
J1246-0730,55.334,1.45,0.01,9.1,0.19
J1246-2547,37.063,1.46,0.03,3.9,0.13
J1248+5820,58.782,1.51,0.07,3.83,0.43
J1250+0158,64.838,3.18,0.14,<0.1,0.05
J1250+0216,65.146,3.86,0.09,5.06,0.56
J1252+5634,60.556,<0.1,0.19,71.06,10.92
J1252-3319,29.537,2.5,0.18,<0.1,...
J1253+5301,64.106,2.16,0.04,<0.1,...
J1254+1141,74.538,2.71,0.06,<0.1,0.21
J1255+1817,81.119,1.89,0.07,7.48,0.32
J1256-0547,57.062,1.96,...,<0.1,...
J1257+3229,84.454,1.71,0.04,<0.1,0.17
J1257-3155,30.93,2.52,0.04,1.42,0.83
J1258+5421,62.735,2.46,0.28,61.08,0.59
J1258-1800,44.837,1.62,0.06,<0.1,0.04
J1258-2219,40.513,1.98,0.03,2.21,0.28
J1259+5140,65.399,0.94,0.02,<0.1,...
J1259-0150,60.963,4.78,0.04,11.32,0.43
J1300+2830,87.575,2.15,0.1,<0.1,...
J1300+5029,66.568,2.21,0.08,<0.1,...
J1302+5748,59.252,2.6,0.05,<0.1,...
J1304+6353,53.168,1.78,0.08,4.03,0.44
J1304-2106,41.649,3.33,0.04,5.76,0.24
J1305+7854,38.196,2.41,0.05,<0.1,0.39
J1305-1033,52.161,2.36,0.02,<0.1,...
J1308+3546,80.629,0.59,0.05,1.81,0.34
J1308-0950,52.794,1.08,0.01,<0.1,...
J1308-1043,51.933,2.85,0.03,<0.1,...
J1309+1154,74.195,2.49,0.03,<0.1,0.06
J1309-3948,22.926,2.0,0.27,<0.1,...
J1310+3220,83.346,2.14,...,<0.1,...
J1310+3233,83.112,1.12,0.04,3.86,0.22
J1311+1417,76.371,4.22,0.03,<0.1,...
J1311+1658,78.851,1.97,0.02,<0.1,...
J1312+2531,85.07,3.11,0.08,<0.1,...
J1312+4828,68.256,2.07,0.15,10.26,0.78
J1313+5458,61.863,6.23,0.03,10.89,0.28
J1314+2348,83.783,2.25,0.12,1.27,1.3
J1314+5306,63.662,1.72,0.26,<0.1,0.09
J1315+1220,74.219,2.29,0.49,<0.1,0.89
J1316+1947,80.691,1.29,0.04,7.32,0.16
J1316-3338,28.94,2.24,0.02,2.81,0.15
J1317+3425,80.797,0.95,0.02,2.87,0.05
J1317+3925,76.577,4.34,0.04,1.85,0.86
J1319+5148,64.756,2.26,0.03,3.55,0.18
J1319-0049,61.232,1.43,0.03,3.51,0.16
J1320+5036,65.873,3.7,0.08,<0.1,1.19
J1321+2216,81.681,1.41,0.07,0.82,0.75
J1322+2645,83.125,7.52,0.37,85.53,1.59
J1324+4048,74.748,2.18,0.07,<0.1,...
J1324+4743,68.416,1.47,0.03,2.66,0.13
J1325-1117,50.713,1.82,0.08,3.12,0.54
J1325-4301,19.417,15.8,0.06,<0.1,...
J1326+3154,81.048,38.53,0.04,<0.1,...
J1326+5712,59.276,3.96,0.08,<0.1,...
J1327+1223,72.959,2.01,0.06,4.13,0.28
J1327+2210,80.527,1.97,0.05,6.03,0.73
J1327+4326,72.143,1.79,0.16,<0.1,0.09
J1329+3154,80.376,1.86,0.1,<0.1,0.1
J1330+5202,64.021,1.36,0.21,2.71,1.14
J1330-3122,30.759,2.68,0.08,<0.1,0.89
J1331+3030,80.675,16.41,0.01,<0.1,...
J1332+0200,62.992,2.14,0.04,4.95,0.19
J1332+2949,80.618,2.27,0.17,0.81,1.34
J1332-0509,56.249,0.84,0.02,4.7,0.12
J1332-1256,48.705,0.68,0.33,18.71,1.59
J1333+1649,75.808,2.1,0.03,<0.1,...
J1333-1950,41.921,1.3,0.12,6.5,0.95
J1335+4542,69.47,1.26,0.16,<0.1,...
J1335+5844,57.479,3.83,0.02,9.48,0.17
J1336-0829,52.764,1.37,0.13,<0.1,...
J1336-3357,27.973,10.83,0.39,<0.1,...
J1337+5501,60.861,2.35,0.02,<0.1,...
J1337-1257,48.375,0.35,...,<0.1,...
J1339+6328,52.816,2.75,0.03,<0.1,...
J1339-0637,54.335,3.37,0.13,1.05,1.35
J1340+3008,78.785,3.16,0.07,3.38,0.56
J1340+3600,76.292,1.1,0.05,5.49,0.14
J1340+3754,75.103,2.49,0.03,<0.1,...
J1342+2709,78.725,1.43,0.08,2.39,0.49
J1342-2051,40.473,2.67,0.04,5.57,0.24
J1343+2844,78.504,2.34,0.07,2.72,0.55
J1344-1723,43.672,1.93,0.35,2.43,2.12
J1345+3823,74.019,1.82,0.75,21.57,2.38
J1345+4452,69.207,1.35,0.06,3.28,0.29
J1347+1217,70.172,2.26,0.01,13.32,0.05
J1347+1835,74.56,1.95,0.19,4.81,1.06
J1349+5341,61.354,1.33,0.03,5.49,0.14
J1350+3034,76.546,1.44,0.08,2.61,0.46
J1351+0830,66.612,1.41,0.09,<0.1,...
J1351-1449,45.561,1.94,0.04,<0.1,...
J1352-2649,34.106,<0.1,...,47.29,0.43
J1354-0206,57.1,0.54,0.01,2.64,2.25
J1356-1101,48.686,2.57,0.16,<0.1,0.11
J1357+1919,73.042,1.65,0.13,<0.1,...
J1357+4353,68.57,<0.1,...,43.71,0.13
J1357+7643,39.766,1.72,0.02,<0.1,...
J1357-1527,44.523,2.62,0.05,<0.1,...
J1357-1744,42.396,6.91,0.07,<0.1,...
J1358+4737,65.646,3.8,0.01,<0.1,...
J1404+0728,63.799,2.22,0.68,<0.1,1.73
J1405+0415,61.169,1.52,0.01,2.09,0.08
J1407+2827,73.252,3.29,0.07,<0.1,...
J1408-0752,50.282,2.23,0.02,<0.1,...
J1408-2900,30.883,2.38,0.06,<0.1,...
J1409-2657,32.723,1.85,0.11,<0.1,0.17
J1411+2134,70.874,1.18,0.06,0.78,0.53
J1415+1320,65.913,0.9,...,9.01,0.02
J1415+3706,69.667,1.83,0.02,<0.1,0.18
J1416+3444,70.37,4.24,0.01,<0.1,...
J1417+4607,64.548,2.55,0.02,15.43,0.08
J1419+2706,70.322,1.31,0.07,1.14,0.67
J1419+3821,68.378,0.84,0.01,1.94,0.03
J1419+5423,58.312,2.33,0.01,<0.1,...
J1422+3223,69.592,1.45,0.05,<0.1,0.08
J1422-2727,31.159,2.19,0.28,1.34,2.08
J1423+4802,62.522,2.58,0.07,<0.1,...
J1424+225A,68.51,4.84,0.1,<0.1,0.11
J1424+225B,68.51,6.79,0.04,<0.1,...
J1424+225C,68.51,6.17,0.07,5.27,0.71
J1426+3625,67.82,2.7,0.03,<0.1,...
J1427+2348,68.208,2.11,0.08,<0.1,...
J1427-4206,17.271,1.4,0.01,10.71,0.07
J1428+2103,67.016,3.12,0.21,2.32,1.79
J1429+5406,57.596,1.68,0.01,<0.1,...
J1431+3952,65.71,1.18,0.13,<0.1,0.31
J1431-2903,28.877,1.91,0.11,<0.1,...
J1432-1801,38.573,2.29,0.05,1.76,0.52
J1434+1952,65.299,1.57,0.02,<0.1,0.07
J1435+3012,66.998,2.7,0.12,3.5,0.87
J1436+2321,65.948,0.76,0.01,<0.1,...
J1436+6336,49.729,2.59,0.04,27.05,0.17
J1438+3710,65.249,2.64,0.06,<0.1,...
J1438-2204,34.436,2.3,0.07,<0.1,0.07
J1440+3820,64.628,3.76,0.01,<0.1,...
J1441+6318,49.601,2.7,0.18,<0.1,...
J1442+3234,65.49,2.14,0.01,<0.1,...
J1443+2501,64.701,1.81,0.03,0.68,0.54
J1443+5201,57.5,2.13,0.11,<0.1,...
J1443+6332,49.28,1.59,0.01,<0.1,...
J1444+0257,53.741,1.57,0.12,2.69,0.51
J1445+0958,58.169,4.66,...,<0.1,...
J1445-1629,38.302,<0.1,0.21,7.37,0.23
J1446+1721,61.702,1.1,0.04,<0.1,...
J1448+0402,53.701,2.46,0.14,<0.1,...
J1448+5326,55.915,2.86,0.33,2.17,2.35
J1451+1343,58.955,4.33,0.07,<0.1,...
J1453+2648,62.782,1.47,0.08,<0.1,...
J1454+1624,59.619,1.96,0.1,<0.1,...
J1454+2955,62.898,2.28,0.1,<0.1,0.27
J1455-1108,41.254,1.58,0.12,0.8,0.91
J1457-3539,20.537,2.44,0.2,<0.1,...
J1459+4442,58.979,1.75,0.09,2.18,0.78
J1459+7140,42.097,3.87,...,<0.1,...
J1459-3655,19.247,<0.1,0.04,4.35,0.37
J1500+0839,54.342,3.96,0.07,<0.1,...
J1500+4751,57.419,2.0,0.01,3.19,0.1
J1501-3918,16.957,<0.1,...,109.33,0.15
J1504+1029,54.581,3.03,0.01,<0.1,...
J1504+2854,60.687,2.38,0.04,3.3,0.3
J1504+3249,60.831,2.82,0.02,<0.1,...
J1505+0326,50.254,1.53,0.07,<0.1,0.49
J1506+3730,59.896,2.17,0.01,4.12,0.18
J1506+4239,58.483,3.3,0.03,<0.1,...
J1506+8319,32.61,2.2,0.05,<0.1,...
J1507+5857,50.423,2.94,0.08,25.11,0.44
J1507-1652,35.06,1.84,0.01,<0.1,...
J1510+5702,51.34,0.64,0.08,<0.1,0.02
J1510-0543,42.936,0.16,0.01,4.0,0.03
J1510-2451,28.112,23.59,0.12,<0.1,...
J1511+0518,50.13,3.82,0.05,<0.1,...
J1512-0905,40.139,1.61,0.03,1.13,0.37
J1513+2338,57.792,15.2,0.02,<0.1,...
J1513-1012,39.173,1.61,0.02,<0.1,...
J1513-2114,30.594,0.8,0.25,3.54,0.99
J1516+0015,45.987,2.78,0.01,<0.1,...
J1516+1932,55.872,0.89,0.01,5.01,0.13
J1517-2422,27.578,2.04,...,14.13,0.08
J1520+2016,55.416,37.41,0.48,<0.1,0.01
J1520+5635,50.427,1.55,0.08,6.32,0.45
J1521+0430,47.747,7.29,0.01,<0.1,...
J1521+1756,54.341,1.39,0.24,<0.1,0.28
J1522+3144,57.023,2.77,0.05,<0.1,...
J1522-2730,24.406,1.47,0.05,<0.1,0.45
J1522-2936,22.741,2.29,0.07,<0.1,...
J1526-1351,34.294,<0.1,...,117.27,0.09
J1527+3115,55.906,2.71,0.01,5.5,0.08
J1532-1319,33.722,1.52,0.12,3.34,0.67
J1532-2310,26.41,3.67,0.21,<0.1,...
J1534+0131,43.232,3.85,0.02,<0.1,...
J1536+3833,53.889,2.37,0.06,<0.1,...
J1537+8154,33.054,4.11,0.21,<0.1,...
J1539+1604,49.623,4.57,0.04,<0.1,...
J1539+2744,52.857,1.1,0.07,4.17,0.42
J1540+1447,48.8,3.71,0.01,<0.1,...
J1541+5348,49.069,0.31,0.05,3.59,3.59
J1542+6129,45.392,1.25,0.16,<0.1,0.75
J1542-1118,33.539,2.01,0.12,6.31,0.56
J1543+0452,43.388,1.81,0.14,2.68,1.22
J1543-0757,35.636,20.64,0.01,<0.1,...
J1544+3240,52.429,1.31,0.16,<0.1,0.9
J1544-2312,24.625,1.54,0.06,4.11,0.23
J1545+4751,50.514,4.63,0.03,<0.1,...
J1545+5135,49.381,2.2,0.04,<0.1,...
J1546+0026,40.325,1.46,0.02,8.39,0.06
J1547-0943,33.594,2.42,0.04,<0.1,...
J1548-1213,31.808,3.42,0.01,<0.1,...
J1549+0237,40.904,1.25,0.04,2.01,0.27
J1549+5038,49.06,2.85,0.03,7.68,0.14
J1550+0527,42.231,1.47,0.01,<0.1,...
J1550-0538,35.736,2.31,0.08,<0.1,...
J1551+5806,45.958,0.93,0.01,<0.1,...
J1553+1256,45.22,2.01,0.09,<0.1,0.22
J1553-2422,22.325,1.47,0.04,3.34,0.28
J1554-2704,20.266,5.53,0.09,<0.1,...
J1555-0326,36.121,1.2,0.04,2.6,0.18
J1557-0001,37.676,1.64,0.04,<0.1,...
J1558+5625,45.774,2.06,0.17,<0.1,1.09
J1559+5924,44.589,4.36,0.16,<0.1,...
J1559-2442,21.108,2.11,0.01,7.14,0.05
J1600+0412,39.579,1.37,0.1,<0.1,...
J1601+1357,43.802,4.39,0.09,<0.1,0.08
J1602+2418,47.189,3.01,0.18,3.85,1.38
J1602+3326,48.71,4.0,0.02,<0.1,...
J1602-1518,27.229,15.17,0.05,<0.1,...
J1603+0231,37.995,4.3,0.1,<0.1,0.34
J1603+5730,44.725,2.56,0.04,<0.1,...
J1604+1926,45.196,2.96,0.04,5.09,0.19
J1604+5714,44.736,2.31,0.05,<0.1,...
J1604-2223,22.044,5.45,0.02,13.02,0.1
J1606+3124,47.663,2.86,0.01,<0.1,...
J1606+5521,45.172,<0.1,...,38.04,0.47
J1607+1551,43.409,1.64,0.05,5.66,0.22
J1607-2039,22.584,2.42,0.39,26.06,1.72
J1608+1029,40.789,2.28,0.02,<0.1,...
J1609+2641,46.203,9.98,0.01,<0.1,...
J1611+1856,43.476,1.11,0.06,5.82,0.26
J1613+3412,46.379,1.58,...,<0.1,...
J1615+2130,43.474,3.02,0.05,5.71,0.29
J1616+0459,36.446,1.88,0.29,<0.1,1.23
J1616+3621,45.869,3.09,0.14,<0.1,...
J1619+2247,43.027,3.16,0.04,<0.1,...
J1620+4901,44.537,1.92,0.05,3.31,0.29
J1623+3909,44.749,1.84,0.33,<0.1,0.93
J1623+6624,39.251,0.82,0.3,11.64,3.03
J1624+5652,42.276,1.86,0.09,<0.1,...
J1624+5741,42.071,2.22,0.2,0.55,1.37
J1625+4134,44.218,2.68,0.11,<0.1,...
J1625-2527,16.319,1.58,0.01,<0.1,...
J1626-2951,13.316,2.12,0.03,11.37,0.16
J1628+4734,43.392,2.41,0.11,<0.1,...
J1630+0701,34.382,1.87,0.12,1.58,1.17
J1630+2131,40.231,1.29,0.08,7.2,0.18
J1631+4927,42.739,1.44,0.1,4.08,0.39
J1632+8232,31.196,4.14,0.02,<0.1,...
J1632-1052,24.261,2.68,1.03,19.55,3.92
J1635+3808,42.336,2.31,0.01,<0.1,...
J1635+6019,39.959,4.42,0.04,<0.1,...
J1636+2112,38.708,2.96,0.05,5.42,0.28
J1636-4102,4.154,17.79,2.32,<0.1,...
J1637+4717,41.878,1.9,0.03,<0.1,...
J1637-3309,9.291,6.66,0.18,21.61,0.86
J1638+5720,40.361,1.51,0.01,4.7,0.06
J1638+6234,39.008,9.3,0.17,76.81,0.99
J1640+1144,34.222,2.19,0.05,6.33,0.23
J1640+1220,34.513,4.02,0.02,1.25,0.55
J1640+3946,41.424,1.5,0.01,6.72,0.18
J1642+3948,40.949,3.06,...,<0.1,...
J1642+6856,36.621,3.15,0.01,<0.1,...
J1642-0621,25.013,1.56,0.02,2.4,0.15
J1643-2316,14.641,2.41,0.05,12.84,0.34
J1644+0720,31.554,2.47,0.05,8.42,0.5
J1644+1813,35.877,1.97,0.14,<0.1,0.07
J1644+2536,38.154,2.74,0.02,12.58,0.08
J1645+6330,37.934,1.16,0.07,2.04,0.38
J1646+4059,40.264,1.67,0.18,2.19,1.47
J1647+1720,34.932,4.26,0.03,9.24,0.17
J1647+2705,37.982,2.48,0.06,10.62,0.28
J1647-1926,16.204,1.92,0.13,6.63,0.65
J1648+4104,39.979,2.47,0.05,<0.1,0.14
J1650+0824,30.639,2.23,0.15,<0.1,...
J1652+0618,29.373,1.07,0.02,7.15,0.11
J1653+3107,37.641,1.57,0.05,6.93,0.14
J1653+3945,38.859,3.43,0.01,<0.1,...
J1656+1826,33.361,3.29,0.35,6.39,2.66
J1656+6012,37.43,1.5,0.12,3.37,0.63
J1657+4808,38.478,<0.1,...,10.39,0.1
J1657+5705,37.857,2.59,0.05,<0.1,...
J1658+0515,27.441,3.26,0.01,<0.1,...
J1658+0741,28.65,1.97,...,7.53,0.02
J1658+3443,37.382,2.18,0.05,<0.1,...
J1658+4737,38.438,1.91,0.02,2.45,0.19
J1658-0739,20.839,5.01,0.04,<0.1,...
J1659+2629,35.273,1.9,0.06,4.2,0.28
J1700+6830,35.203,1.47,0.06,0.27,0.69
J1701+3954,37.434,1.6,0.16,2.53,1.13
J1701-1903,13.857,1.49,0.09,2.52,0.65
J1701-2954,7.449,18.26,2.57,42.24,15.57
J1707+0148,23.822,0.05,0.03,1.42,1.42
J1707+1846,30.974,2.58,0.13,<0.1,0.43
J1707+4536,36.806,2.77,0.01,<0.1,...
J1708+0035,22.968,2.72,0.11,4.76,0.63
J1709+4318,36.225,1.56,0.04,3.99,0.24
J1710-0355,20.366,3.59,0.07,<0.1,1.04
J1711+5411,36.112,1.76,0.18,1.41,1.31
J1713-2658,6.994,6.89,0.03,<0.1,...
J1714-0558,18.32,3.12,0.07,<0.1,...
J1715+2145,30.365,3.21,0.13,10.74,0.41
J1716+6836,33.75,1.44,0.07,<0.1,...
J1718-2850,4.965,2.59,0.51,16.05,2.22
J1719+0817,24.097,2.39,0.05,<0.1,...
J1719+1745,28.097,1.19,0.06,<0.1,...
J1720-0832,15.705,3.46,0.09,<0.1,...
J1721+3542,32.922,1.92,0.07,0.95,0.89
J1722+2815,30.787,1.01,0.01,<0.1,...
J1723+3417,32.184,3.09,0.06,10.03,0.31
J1723+5236,34.35,2.74,0.08,5.9,0.38
J1723+7653,31.284,1.54,0.06,3.44,0.29
J1724+3303,31.717,1.13,0.04,<0.1,0.03
J1724+4004,33.153,1.41,0.03,4.67,0.13
J1724+6055,33.941,2.25,0.05,6.11,0.16
J1725+1152,24.475,1.41,0.45,3.06,2.31
J1726+3213,31.036,<0.1,...,10.97,0.49
J1727+4530,33.281,1.44,0.03,0.61,0.27
J1727+5510,33.818,1.64,0.09,0.68,0.87
J1728+0427,20.477,2.17,0.01,<0.1,...
J1728+1215,23.96,0.28,0.13,5.25,0.58
J1728+3838,31.969,0.89,0.06,5.15,0.38
J1728+5013,33.537,2.0,0.04,<0.1,...
J1729-2657,4.13,6.51,0.81,38.98,2.18
J1733-1304,10.811,1.2,...,14.91,...
J1733-3722,-2.303,8.11,0.18,19.85,0.8
J1734+0926,21.246,3.27,0.02,<0.1,...
J1734+3857,31.008,0.5,0.02,1.55,1.54
J1735+3616,30.154,1.96,0.04,4.43,0.2
J1735+5049,32.387,3.05,0.14,<0.1,...
J1736-3400,-1.117,16.37,2.96,56.68,14.17
J1737-2251,4.841,13.81,0.47,<0.1,...
J1739+4737,31.396,1.38,0.08,1.25,0.7
J1739+4955,31.73,0.79,0.02,2.75,0.2
J1740+0311,17.197,2.65,0.08,<0.1,...
J1740+5211,31.748,1.7,0.01,<0.1,...
J1742+5945,31.781,1.68,0.04,4.06,0.21
J1742-1517,7.77,<0.1,0.13,7.92,0.34
J1743+1935,23.339,2.94,0.08,<0.1,...
J1743-0350,13.127,1.99,0.01,<0.1,...
J1743-1658,6.717,1.83,0.04,9.14,0.19
J1744+4014,29.369,13.21,0.02,<0.1,...
J1744+5542,31.344,2.04,0.04,<0.1,...
J1744-0849,10.5,4.34,0.07,<0.1,0.14
J1745+1720,22.124,1.92,0.02,3.23,0.12
J1745-0753,10.823,2.18,0.01,4.0,0.05
J1746+2603,25.011,2.09,0.06,3.51,0.39
J1746+6226,31.32,0.76,0.01,2.07,0.12
J1747+4658,30.048,0.53,0.01,<0.1,...
J1748+7005,30.72,2.73,0.07,<0.1,...
J1749+4321,29.155,1.86,0.11,2.42,0.96
J1751+0939,17.645,1.25,0.02,<0.1,...
J1751-2524,0.635,20.12,0.21,34.04,1.44
J1752+0611,15.975,0.81,0.01,<0.1,...
J1753+2848,24.46,1.65,0.01,<0.1,...
J1753+4409,28.535,2.95,0.07,<0.1,0.28
J1756+1535,18.946,1.3,0.41,<0.1,1.28
J1756+5748,29.957,4.36,0.4,<0.1,...
J1759-1505,4.166,34.46,0.16,0.01,...
J1800+3848,26.034,1.65,0.03,1.04,0.28
J1800+7828,29.065,1.51,...,<0.1,...
J1801+4404,27.084,1.06,...,2.88,0.03
J1802-3940,-8.425,1.89,0.06,6.66,0.32
J1804+0101,10.954,8.42,0.09,34.86,0.64
J1806+6949,29.167,0.89,0.01,<0.1,...
J1808+4542,26.263,1.26,0.07,<0.1,...
J1809+2758,20.972,1.16,0.02,4.92,0.09
J1812-0648,5.397,<0.1,0.36,30.09,0.57
J1812-064A,5.397,<0.1,...,32.81,0.62
J1812-2836,-4.979,4.72,0.06,11.18,0.35
J1813+0615,11.262,1.78,0.04,6.43,0.25
J1813+4304,24.786,3.53,0.16,<0.1,...
J1816+3457,21.862,20.12,0.03,<0.1,...
J1818-1108,2.154,13.69,0.74,<0.1,...
J1820-2528,-5.139,2.32,0.05,13.36,0.44
J1823+6857,27.67,1.85,0.12,<0.1,...
J1823+7938,27.917,3.51,0.02,<0.1,...
J1824+0119,6.53,2.48,0.2,1.78,1.62
J1824+1044,10.908,0.6,0.1,2.29,0.33
J1824+5651,26.081,1.54,0.02,<0.1,...
J1825-0737,2.214,4.3,0.81,30.32,3.62
J1826+0149,6.4,4.05,0.15,2.08,1.91
J1826+1831,13.728,7.08,0.04,<0.1,...
J1826+3431,19.661,2.26,0.04,5.93,0.2
J1826-2924,-8.0,3.24,0.15,3.42,1.21
J1826-3650,-11.243,1.97,0.22,<0.1,...
J1827-0405,3.384,8.38,0.03,13.99,0.24
J1828-2123,-4.756,11.57,0.45,<0.1,...
J1829+4844,23.504,2.25,...,5.5,0.01
J1830+0619,7.611,1.85,0.03,5.29,0.15
J1831+2907,16.876,7.84,0.24,13.42,1.4
J1832+2833,16.342,2.15,0.06,<0.1,0.01
J1833+0115,4.648,2.68,0.03,9.57,0.11
J1833-210A,-5.712,1.76,0.21,84.12,1.75
J1835+3241,17.446,4.05,0.02,6.69,0.18
J1842+6809,25.853,2.26,0.01,<0.1,...
J1842+7946,27.074,1.61,0.06,<0.1,...
J1844-1324,-4.637,1.87,0.92,16.15,3.53
J1845+3541,16.527,5.88,0.01,<0.1,...
J1848+3219,14.705,<0.1,...,32.27,0.2
J1848+3244,14.828,3.77,0.08,<0.1,...
J1849+6705,25.044,1.14,0.01,3.61,0.04
J1850+2825,12.73,1.96,0.15,<0.1,0.73
J1850+4959,20.604,1.21,0.1,6.34,0.67
J1851+0035,0.194,2.69,0.21,<0.1,...
J1852+4855,19.945,1.2,0.1,<0.1,0.73
J1854+7351,25.735,1.76,0.07,2.87,0.41
J1855+0251,0.379,8.93,1.02,<0.1,...
J1855-1754,-9.025,5.43,1.93,16.91,8.68
J1856-2236,-11.175,3.37,0.04,12.88,0.18
J1858+0313,0.002,5.86,0.15,92.07,1.8
J1902+3159,11.757,2.58,0.01,30.25,0.8
J1903+5540,20.54,2.44,0.16,<0.1,...
J1905-1153,-8.469,3.23,0.31,<0.1,0.97
J1907+0127,-2.842,4.45,0.07,35.57,0.55
J1911-2006,-13.217,1.04,0.01,8.43,0.07
J1912-1504,-11.326,3.15,0.04,<0.1,...
J1915+6548,22.204,4.26,0.43,3.75,3.11
J1917-1921,-14.32,2.08,0.11,3.31,0.73
J1919+0619,-3.266,2.84,0.09,16.97,0.64
J1922+0841,-2.819,<0.1,...,22.84,0.19
J1922+1530,0.327,9.47,0.27,<0.1,...
J1923-2104,-16.254,2.78,0.14,4.61,0.78
J1924+1540,-0.031,3.08,0.2,17.55,1.09
J1924+3329,8.371,7.57,0.06,23.62,0.24
J1924-2914,-19.607,2.53,0.01,5.93,0.05
J1925+1227,-1.775,1.35,0.06,4.87,0.28
J1925+2106,2.263,2.74,0.01,27.88,0.06
J1926+5052,15.615,1.29,0.19,<0.1,0.23
J1927+6117,19.447,2.07,0.03,<0.1,...
J1927+7358,23.541,2.96,...,6.09,0.01
J1929+0910,-4.228,1.59,0.12,3.69,0.62
J1929+2325,2.738,2.65,0.36,<0.1,0.15
J1931+4743,13.525,1.81,0.11,1.89,0.96
J1934-2416,-19.896,1.83,0.02,<0.1,...
J1935-1602,-16.846,5.65,0.3,<0.1,2.61
J1936+7131,22.205,2.09,0.15,<0.1,...
J1937+8356,25.761,1.39,0.02,4.06,0.1
J1937-3958,-25.366,0.83,0.05,3.35,0.19
J1938+664A,20.354,10.45,0.52,28.21,1.89
J1938+664C,20.354,<0.1,...,37.15,0.46
J1939+3713,7.309,4.42,0.05,16.55,0.22
J1939-1002,-15.288,3.14,0.02,<0.1,...
J1939-1525,-17.44,1.45,0.05,<0.1,...
J1942+1033,-6.365,3.66,0.02,<0.1,...
J1944+5448,14.764,7.21,0.01,5.08,0.21
J1945+0952,-7.225,2.83,0.08,<0.1,...
J1945+7055,21.255,3.08,0.04,27.64,0.78
J1946+2300,-0.882,1.73,0.04,14.7,0.16
J1947+1248,-6.222,2.03,0.22,<0.1,0.05
J1949+2421,-0.88,3.39,0.24,28.77,0.94
J1949-1957,-21.51,4.39,0.01,7.86,0.08
J1950+0807,-9.127,3.12,0.02,3.11,0.2
J1951+0134,-12.61,0.91,0.02,<0.1,...
J1953+3537,4.135,2.78,0.25,17.93,1.54
J1954-1123,-19.134,1.38,0.06,4.76,0.36
J1955+5131,11.757,1.85,0.01,12.18,0.06
J1956+2820,-0.214,4.82,0.03,3.06,0.36
J1956-3225,-27.16,2.01,0.04,<0.1,...
J1957+3338,2.375,0.98,0.03,14.42,0.26
J1957-3845,-28.958,2.38,0.05,<0.1,...
J1959+3846,4.759,1.87,0.09,25.58,0.25
J1959+4044,5.755,1.68,5.45,41.94,7.95
J1959+6508,17.67,2.06,0.08,0.64,0.85
J2000-1325,-21.317,1.97,0.04,<0.1,...
J2000-1748,-23.116,2.41,0.07,<0.1,...
J2001+1027,-10.334,3.54,0.09,<0.1,...
J2001+2416,-3.326,2.75,0.1,2.36,1.23
J2001+4352,7.11,1.91,0.29,17.6,2.22
J2002+4725,8.794,0.63,0.01,<0.1,...
J2002-1455,-22.248,2.39,1.32,42.1,3.21
J2003+6625,17.896,9.43,0.01,<0.1,...
J2003-3251,-28.576,1.57,0.1,<0.1,...
J2005+1033,-11.203,2.1,0.08,6.46,0.34
J2005+4428,6.713,13.96,0.33,18.62,2.08
J2005+7752,22.734,1.7,0.04,<0.1,...
J2005-3723,-30.178,2.03,0.08,<0.1,...
J2006+6424,16.735,1.54,0.03,0.88,0.39
J2006-0223,-17.684,36.07,0.14,0.01,...
J2007+4029,4.296,14.69,0.11,46.95,0.13
J2007+7452,21.403,1.56,0.03,2.39,0.25
J2008-0418,-19.071,1.03,0.06,5.88,0.15
J2009+7229,20.181,2.49,0.02,2.88,0.18
J2011-1546,-24.601,1.85,0.01,<0.1,...
J2012+4628,6.858,3.35,0.05,39.37,0.35
J2013-2624,-28.898,2.78,0.15,<0.1,0.09
J2015+3710,1.224,2.44,0.02,31.22,0.08
J2015-0137,-19.334,3.42,0.03,4.94,0.2
J2016+1632,-10.292,1.59,0.03,5.7,0.35
J2020+2826,-4.594,31.63,0.14,<0.1,...
J2020+2942,-3.769,2.51,0.06,15.42,1.19
J2020+294A,-3.769,<0.1,...,25.12,0.06
J2022+6136,13.775,7.01,0.01,<0.1,...
J2022+7611,21.132,1.16,0.04,3.06,0.11
J2022-2007,-28.656,2.03,0.07,41.46,0.18
J2023+3153,-3.099,4.89,0.01,18.22,0.06
J2023+5427,9.665,2.06,0.14,<0.1,...
J2024+1718,-11.625,0.51,0.19,<0.1,0.1
J2025+3343,-2.368,5.61,0.08,37.78,0.54
J2025-0735,-24.387,1.41,0.03,1.7,0.21
J2027-2136,-30.215,1.46,0.21,2.48,1.25
J2029+4636,4.475,6.02,0.17,30.52,0.75
J2030-0622,-24.85,1.27,0.05,6.0,0.21
J2030-3039,-33.685,2.45,0.18,10.61,0.54
J2031+1219,-15.768,0.83,0.01,3.71,0.13
J2033+2146,-10.777,4.78,0.03,<0.1,...
J2034-0523,-25.325,0.77,0.01,<0.1,...
J2034-1640,-30.185,2.69,0.08,6.22,0.47
J2035+1056,-17.238,1.13,0.03,2.01,0.19
J2036-0629,-26.324,2.13,0.01,19.52,0.07
J2038+5119,6.04,1.24,...,<0.1,...
J2042+7508,19.527,9.17,0.13,<0.1,...
J2042-2255,-34.111,2.91,0.12,<0.1,...
J2044-0940,-29.527,1.67,0.06,2.2,0.41
J2048+4310,-0.276,26.89,0.49,211.83,2.05
J2049+1003,-20.671,2.4,0.04,<0.1,...
J2050+0407,-23.986,1.06,0.04,3.68,0.17
J2050+3127,-8.045,0.75,0.06,52.0,0.35
J2050+3619,-4.85,2.25,0.05,60.34,0.49
J2052+3635,-5.124,2.44,...,<0.1,...
J2054+0041,-26.792,6.94,0.07,<0.1,...
J2055+6122,10.383,1.5,0.01,<0.1,...
J2101+0341,-26.649,1.09,0.07,2.74,0.28
J2101-2933,-39.771,1.14,0.06,<0.1,...
J2101-4219,-41.445,2.76,0.21,<0.1,...
J2102+4702,0.339,1.01,0.07,14.19,0.49
J2108-2101,-39.146,<0.1,...,25.89,0.28
J2109+3532,-8.353,2.86,0.01,5.8,0.08
J2109-4110,-42.837,1.26,0.19,11.16,0.65
J2110-1020,-35.424,2.99,0.06,<0.1,0.05
J2114+3742,-7.656,3.47,0.1,27.01,0.55
J2114+4634,-1.517,2.53,0.18,13.58,0.84
J2115+2933,-13.31,1.4,0.01,<0.1,...
J2120+4434,-3.663,4.78,0.13,58.27,1.39
J2121+1901,-21.242,2.85,0.06,<0.1,...
J2121-3703,-44.96,1.61,0.12,2.94,0.75
J2123+0535,-30.122,0.76,0.07,<0.1,...
J2123+5500,3.437,1.83,0.04,8.54,0.35
J2123-3046,-44.834,0.85,0.12,<0.1,...
J2129-1538,-41.868,2.09,0.08,<0.1,...
J2130+0502,-31.815,4.84,0.67,<0.1,...
J2131-1207,-40.956,3.49,0.01,<0.1,...
J2131-2036,-44.014,7.83,0.04,4.36,0.7
J2134-0153,-36.504,2.23,...,4.82,0.01
J2136+0041,-35.578,1.84,...,2.99,0.02
J2137+3455,-12.893,2.31,0.03,3.56,0.17
J2137+5101,-0.896,2.45,0.02,14.55,0.15
J2137-1432,-43.334,4.05,0.09,<0.1,...
J2139+1423,-27.537,2.27,0.01,<0.1,...
J2143+1743,-26.084,1.75,0.03,<0.1,...
J2145+1115,-30.762,1.62,0.06,1.44,0.79
J2146-1525,-45.596,0.68,0.03,9.73,0.37
J2147+0929,-32.262,1.15,0.02,3.88,0.08
J2148+0657,-34.072,2.29,0.01,<0.1,...
J2151+0552,-35.444,1.72,0.05,<0.1,...
J2151-3027,-50.785,3.5,0.02,<0.1,...
J2152+1734,-27.696,1.71,0.04,<0.1,...
J2153+4322,-8.567,1.94,0.08,5.18,0.48
J2157+3127,-18.235,1.06,0.03,9.28,0.46
J2158-1501,-48.022,1.82,...,2.89,0.03
J2200+2137,-26.035,3.13,0.1,<0.1,...
J2201+5048,-3.532,3.11,0.03,<0.1,0.47
J2202+4216,-10.441,2.27,0.01,<0.1,...
J2202-2335,-51.942,0.45,0.06,4.37,0.49
J2203+1007,-34.827,4.9,0.1,<0.1,...
J2203+1725,-29.634,1.74,0.01,2.72,0.07
J2203+3145,-18.779,3.03,0.01,<0.1,...
J2205+2926,-20.917,1.48,0.1,18.85,0.4
J2208+6519,7.662,1.58,0.03,18.38,0.13
J2209-2331,-53.35,19.73,1.49,94.81,6.73
J2210+0857,-36.809,2.71,0.07,<0.1,...
J2212+2355,-26.087,1.76,0.05,<0.1,...
J2212+2759,-22.994,1.2,0.03,<0.1,0.45
J2212+3308,-18.845,2.63,0.33,<0.1,0.02
J2213+0847,-37.502,2.02,0.79,<0.1,0.54
J2213-2529,-54.611,2.26,0.03,3.69,0.17
J2216+3518,-17.621,2.75,0.05,<0.1,...
J2217+0220,-42.705,1.43,0.04,5.07,0.15
J2217+2421,-26.452,1.28,0.07,1.84,0.51
J2218-0335,-46.649,1.79,0.07,<0.1,0.55
J2219-2719,-56.376,5.43,0.39,<0.1,4.38
J2223+6249,4.657,7.23,3.17,41.15,11.55
J2223-3455,-57.476,1.78,0.03,4.48,0.27
J2224+6016,2.415,22.6,7.18,105.35,19.58
J2224-1126,-52.062,2.4,0.14,<0.1,...
J2225+2118,-30.087,3.31,0.01,<0.1,...
J2225-0457,-48.843,2.7,...,5.17,0.03
J2226+0052,-45.357,0.86,0.07,8.36,0.26
J2229-0832,-51.702,1.37,...,<0.1,...
J2230+6946,10.164,1.38,0.02,<0.1,0.21
J2230-4416,-57.089,1.15,0.14,<0.1,...
J2231+5922,1.206,2.38,0.03,26.46,0.26
J2232+1143,-38.582,3.02,...,<0.1,...
J2236+2828,-25.649,1.35,0.02,<0.1,0.16
J2236-1433,-56.214,3.62,0.05,<0.1,...
J2238+1242,-38.753,1.69,0.07,6.43,0.41
J2241+0953,-41.442,0.41,0.2,33.88,31.94
J2243-2544,-61.39,3.55,0.02,<0.1,...
J2244+4057,-15.804,1.09,0.07,7.86,0.5
J2245+0324,-46.929,2.98,0.1,<0.1,...
J2246-1206,-57.071,2.01,...,<0.1,...
J2247+0000,-49.728,1.1,0.16,4.56,0.55
J2247-1237,-57.664,1.51,0.03,<0.1,...
J2249+1331,-39.761,2.97,0.04,24.25,0.21
J2250+5550,-3.137,3.28,0.1,3.95,0.75
J2250-2806,-63.315,1.08,0.04,4.79,0.23
J2253+0236,-48.845,3.68,0.05,<0.1,...
J2253+1608,-38.184,<0.1,...,34.71,0.01
J2254+1341,-40.263,0.65,0.04,2.88,0.22
J2254+2445,-30.911,2.55,0.01,5.84,0.09
J2255+4202,-15.835,0.8,0.01,<0.1,...
J2256-2735,-64.424,1.95,0.13,4.08,0.82
J2257+0743,-45.522,2.24,0.02,<0.1,...
J2258-2758,-64.92,2.1,0.02,<0.1,...
J2259-0811,-57.347,0.96,0.11,3.59,0.35
J2301-0158,-53.521,1.73,0.04,4.41,0.19
J2311+3425,-24.027,1.21,0.01,2.52,0.04
J2311+4543,-13.704,1.74,0.03,<0.1,...
J2312+3847,-20.177,4.93,0.02,<0.1,...
J2317+2902,-29.51,3.33,0.03,<0.1,...
J2320+0513,-50.916,2.26,0.03,<0.1,...
J2321+2732,-31.258,1.08,0.02,2.23,0.09
J2321+3204,-27.083,1.03,0.09,2.96,0.5
J2322+4445,-15.289,0.91,0.12,<0.1,...
J2322+5057,-9.473,1.9,...,<0.1,...
J2323-0150,-57.027,1.57,0.14,10.84,0.36
J2323-0317,-58.222,2.0,0.07,<0.1,...
J2325+4806,-12.345,2.62,0.09,3.46,0.76
J2326+1507,-43.026,4.01,0.03,<0.1,...
J2327+0940,-47.958,0.71,0.02,1.79,0.07
J2327+8012,17.953,2.14,0.1,<0.1,...
J2330+1100,-47.13,2.01,0.01,<0.1,...
J2330+3348,-26.092,1.42,0.02,4.46,0.12
J2331-1556,-68.385,3.81,0.01,<0.1,...
J2333-2343,-72.19,1.71,0.05,4.76,0.25
J2334+0736,-50.55,1.56,0.02,<0.1,...
J2337-0230,-59.75,2.7,0.02,1.4,0.39
J2338+0326,-54.676,2.48,0.08,<0.1,...
J2338+2701,-33.073,3.81,0.06,<0.1,...
J2339+6010,-1.457,2.31,0.02,18.0,0.09
J2339-2310,-73.352,2.26,0.27,8.58,0.87
J2339-3310,-73.426,2.47,0.03,22.1,0.18
J2340+2641,-33.533,5.1,0.01,6.5,0.12
J2345-1555,-70.985,1.75,0.05,1.08,0.64
J2346+0930,-50.131,2.99,0.01,6.33,0.14
J2346+3011,-30.625,2.7,0.07,<0.1,...
J2347+0930,-50.177,8.64,0.34,63.08,2.17
J2347+5142,-9.908,1.35,0.07,6.66,0.33
J2348-1631,-71.892,3.1,...,<0.1,...
J2349+3849,-22.473,1.82,0.07,1.18,0.89
J2349-0438,-63.047,1.74,0.07,2.0,0.58
J2354+4553,-15.846,3.28,...,11.46,0.04
J2354-1513,-72.197,2.2,0.03,<0.1,...
J2355+4950,-12.025,2.89,0.01,<0.1,...
J2355-2125,-75.952,3.17,0.03,<0.1,...
J2356+8152,19.228,1.55,0.15,1.47,1.07
J2357-1125,-69.827,1.82,0.01,<0.1,...
J2358+1955,-41.251,1.48,0.17,<0.1,...
J2358-1020,-69.039,2.82,0.09,<0.1,...
J2359-0639,-66.107,1.14,0.1,3.46,0.48
J2359-3133,-77.873,0.69,0.13,3.9,0.3

